A Relational Intervention Approach for Unsupervised Dynamics Generalization in Model-Based Reinforcement Learning

The generalization of model-based reinforcement learning (MBRL) methods to environments with unseen transition dynamics is an important yet challenging problem. Existing methods try to extract environment-specified information $Z$ from past transition segments to make the dynamics prediction model generalizable to different dynamics. However, because environments are not labelled, the extracted information inevitably contains redundant information unrelated to the dynamics in transition segments and thus fails to maintain a crucial property of $Z$: $Z$ should be similar in the same environment and dissimilar in different ones. As a result, the learned dynamics prediction function will deviate from the true one, which undermines the generalization ability. To tackle this problem, we introduce an interventional prediction module to estimate the probability of two estimated $\hat{z}_i, \hat{z}_j$ belonging to the same environment. Furthermore, by utilizing the $Z$'s invariance within a single environment, a relational head is proposed to enforce the similarity between $\hat{{Z}}$ from the same environment. As a result, the redundant information will be reduced in $\hat{Z}$. We empirically show that $\hat{{Z}}$ estimated by our method enjoy less redundant information than previous methods, and such $\hat{{Z}}$ can significantly reduce dynamics prediction errors and improve the performance of model-based RL methods on zero-shot new environments with unseen dynamics. The codes of this method are available at \url{https://github.com/CR-Gjx/RIA}.

==> Table.txt <==
Pendulum
|                        | homo | compl | v-meas | ARI   | AMI   | 
|------------------------|------|-------|--------|-------|-------|
| CaDM                   | 1    | 0.655 | 0.627  | 0.516 | 0.599 | 
| TMCL                   | 0    | 0.298 | 0.217  | 0.088 | 0.165 | 
| Ours (no Intervention) | 0    | 0.468 | 0.462  | 0.360 | 0.453 | 
| Ours                   | 1    | 0.932 | 0.932  | 0.937 | 0.931 | 


Halfcheetah
|                        | homo | compl | v-meas | ARI   | AMI   | 
|------------------------|------|-------|--------|-------|-------|
| CaDM                   | 0    | 0.262 | 0.260  | 0.203 | 0.257 | 
| Ours (no Intervention) | 0    | 0.368 | 0.362  | 0.265 | 0.353 | 
| Ours                   | 0    | 0.416 | 0.411 | 0.312 | 0.405 | 

Slim_HUMANOID

|                        | homo | compl | v-meas | ARI   | AMI   | 
|------------------------|------|-------|--------|-------|-------|
| CaDM                   | 0    | 0.046 | 0.045  | 0.027 | 0.042 | 
|TMCL|0	|0.002	|0.002	|0.000	|0.000|
| Ours                   | 0    | 0.055 | 0.052  | 0.037 | 0.058 | 


|                        | homo | compl | v-meas | ARI   | AMI   | 
|------------------------|------|-------|--------|-------|-------|
| CaDM                   | 1    | 0.733 | 0.716  | 0.686 | 0.701 | 
| Ours                   | 1    | 0.853 | 0.851  | 0.860 | 0.849 | 




Thanks for your constructive comments. We provide below specific responses and clarifications to your concerns about the significance and experimental design of our method, and we will take all comments including those minor ones in the final version. After addressing these concerns, we humbly think that our contributions are clear and valuable, and thus sincerely hope that you can reconsider the decision. If you have further concerns, we are happy to follow up.


**1.“Why TMCL [1] achieves better performance than CaDM [2] even if it cannot separate Zs from different environments”**

A: The reason why TMCL cannot separate environment-specifics Zs is that TMCL clusters environments via multi-choice learning rather than separating Zs. Specifically, TMCL trains multiply dynamics functions, and each dynamics function in TMCL can specify a certain range of environments, and thus different dynamics functions in TMCL would have different outputs even for the same input. Therefore, TMCL does not need to separate environment-specific Zs. However, clustering environments via multiply dynamics functions rather than environment-separable Zs may raise the following issues:

   a) TMCL needs an adaptation process. Our paper aims to learn a dynamics function that can generalize to zero-shot unseen environments (cf. the last line of the abstract, and the last two lines of  the introduction). However, when applying TMCL to unseen test environments, TMCL needs to choose a proper dynamics function from trained multiply dynamics functions via an adaptive planning operation (cf. the fourth paragraph of the introduction in the original submission). Therefore, it is unfair to compare the performance of our method with TMCL because our method does not conduct any adaptation process for the zero-shot deployment, but our method still achieves better performance than TMCL.

For a fair comparison, we provide the average returns of TMCL without adaptation on the unseen environments in Figure 7 of the revised paper and Table given below:

|                |       CaDM       |  TMCL (no TMCL)  |         Ours        |
|:--------------:|:----------------:|:----------------:|:-------------------:|
|    Pendulum    | -713.95$\pm$21.1 |  -726.3$\pm$23.4 |   **-587.5$\pm$64.4**  |
|     Hopper     |  845.2$\pm$20.41 |  980.21$\pm$28.8 |  **1057.4$\pm$37.2**  |
|   HalfCheetah  | 5876.6$\pm$799.0 | 5730.6$\pm$589.2 | **10859.2$\pm$465.1** |
| Slim\_Humanoid |  859.1$\pm$24.01 |  1968.7$\pm$68.2 |  **2432.6$\pm$465.1** |

We can see that the average returns of TMCL without adaptation (average outputs from all functions in their paper) are significantly lower than ours, especially for classic control task Halfcheetah, which is a direct evidence to support our claim: environment-separated Zs is important for the generalization of dynamics functions, and our method can significantly outperform baselines in zero-shot unseen test environments with different dynamics. Specifically, the performance of TMCL with no adaptation is still superior to the CaDM, this is because TMCL uses the invariance of Z within a trajectory (Z can predict other states within a trajectory), which is similar to our paper with no intervention module.
 
  b) TMCL violates the data generation process, which may undermine its generalization ability. Regarding unsupervised dynamics generalization [1][2], the dynamics functions for the training and test environments are assumed to be generated from the same generalized dynamics prediction function $f$. $f$ takes environment-specified factor $Z$, state s_t, and action a_t as inputs, and outputs the next state s_{t+1}. This means, the difference between transition dynamics of different environments is only caused by the environmental specified factor z. Therefore, learning a semantically meaningful z is important for learning such generalized dynamics prediction function f, and we can extrapolate to unseen environments with the same generalized dynamics prediction function f. However, TMCL neglects the semantic information from z, and thus the learned dynamics prediction function will deviate from the true one, undermining its generalization ability. Therefore, our method outperforms TMCL without the adaptation process.


**2.	“Would the conclusion that Zs for TMCL are not separable hold for a non-linear method for visualization (say, t-SNE)?”**

A: Thanks for your suggestion. We provide the t-SNE visualization of Zs of Pendulum and Halfcheetah as shown in Figure 13 and 14 in the revised paper. We observe that Zs from TMCL are not separable, but Zs from our method are separable. The results are consistent with our analysis above: TMCL does not need separable Zs because it clusters environments via multiplying dynamics functions, but it needs adaptation when deploying it to the test data. 


**3.	“Would it be possible to use an RNN-like baseline in this setting?**

A: In the original paper, we use RNN-like meta-learning-based baseline, ReBAL [3]. According to Table 1, the performance of ReBAL is worse than CaDM/TMCL/Ours. 

**4.	In Table 3, C_HalfCheetah row, CaDM has a lower error but the number for the proposed method is bold.**

A: Thanks for finding this error. The original Table 3 is the prediction errors on a training environment, we have updated them with prediction errors on test environments.

**5.	Could authors present the plots for prediction error   on testing environments?**

A: Thanks. Following your suggestion, we plot the prediction errors of test environments. Specifically, we test each test environment 10 times, and plot the average prediction error to reduce random errors. Given limited time in the rebuttal phase, we only plot the Pendulum’s and Hopper’s prediction errors on Mujoco environments as shown in Figure 11 in the revised paper. We can see that our approach consistently achieves lower prediction errors than baselines, and thus the claim of learning environment-separable Zs is beneficial for the generalization of dynamics functions still holds. More prediction errors on Mujoco environments will be validated in the final version.

**6.	“The reviewer is unsure about the effect size of the proposed method. First of all, the experiments were repeated using 3 random seeds only.**

A: Thanks for your comments. We agree that running more experiments would improve the credibility of the conclusions. In the original submission, we run 10 times our method to reduce random errors (cf. the third line of section 4.2.2). In addition, Table 1 shows that our method can achieve at least 5.8\% improvement over baselines, so the superiority of our method over baselines is significant. 

In the revised version, we further emphasized that we run our method 10 times to reduce random errors. “We run each test environment 10 times and calculate the mean of returns of all test environments as the final test returns, and so the empirical comparison is reliable.” Moreover, we also run more Mujoco environments on Swimmer and Slim_Humanoid_Standup to show the superiority of our method. Specifically, their environmental settings are the same as the setting of Slim_Humanoid. 

| | Cadm [3]              | TMCL [4]           | Ours               |                    
|-----------------------|--------------------|--------------------|--------------------|
| Slim_Humanoid_StandUp | 1221.3 $\pm$ 337.7 | 1450.6 $\pm$ 182.5 |  **1651.5 $\pm$ 201.7** |
| Swimmer               | 28.8 $\pm$ 2.1     | 32.58 $\pm$1.66   | **37.2 $\pm$ 1.8**   |

We can that the performance of our method is higher than baselines by 13.8% and 14.1% for Slim_Humanoid_StandUp and Swimmer, respectively. The results show that the generalization ability of our method is consistently improved.


**7.	What would be a relevant model-free baseline in this setting?**

A: CaDM provides the performance of model-free baselines e.g. Pearl, PPO. However, because model-free baselines are of low data efficiency, they cannot perform as well as model-based methods given the same amount of data (2 * 10 ^5).

**8.	The reviewer has limited familiarity with the related work on causality and it is possible that they missed something.**

A: To the best of our knowledge, this paper is a pioneer to use controllable causal effect to estimate the environment ID in an unsupervised manner. Figure 8 in the revised submission shows that our method can estimate the similarity of contexts from unknown environments. It thus can inspire subsequent works in the RL community. 


In summary, for the zero-shot dynamics generalization (a more practical setting of the unsupervised dynamics generalization [1][2]), our method outperforms TMCL without adaptation as shown by the supplementary experimental results and the new validations provided in this rebuttal and still slightly outperforms TMCL as shown in the main text. However, it is not fair to compare our method with TMCL, because TMCL uses an adaptation process while our method does not, let alone the adaptation is not allowed for the zero-shot dynamics generalization.

We humbly think that we have duly addressed all your concerns, and thus sincerely hope that you can reconsider the decision. If you have further concerns, we are happy to follow up.


[1] Seo, Y., Lee, K., Gilaberte, I. C., Kurutach, T., Shin, J., & Abbeel, P. (2020, January). Trajectory-wise Multiple Choice Learning for Dynamics Generalization in Reinforcement Learning. In NeurIPS.

[2] Lee, K., Seo, Y., Lee, S., Lee, H., & Shin, J. (2020, November). Context-aware dynamics model for generalization in model-based reinforcement learning. In International Conference on Machine Learning (pp. 5757-5766). PMLR.

[3] Nagabandi, A., Finn, C., & Levine, S. (2018, September). Deep Online Learning Via Meta-Learning: Continual Adaptation for Model-Based RL. In International Conference on Learning Representations.






